Information-Theoretic Limits of Strategic Communication

In this article, we investigate strategic information transmission over a noisy channel. This problem has been widely investigated in Economics, when the communication channel is perfect. Unlike in Information Theory, both encoder and decoder have distinct objectives and choose their encoding and decoding strategies accordingly. This approach radically differs from the conventional Communication paradigm, which assumes transmitters are of two types: either they have a common goal, or they act as opponent, e.g. jammer, eavesdropper. We formulate a point-to-point source-channel coding problem with state information, in which the encoder and the decoder choose their respective encoding and decoding strategies in order to maximize their long-run utility functions. This strategic coding problem is at the interplay between Wyner-Ziv's scenario and the Bayesian persuasion game of Kamenica-Gentzkow. We characterize a single-letter solution and we relate it to the previous results by using the concavification method. This confirms the benefit of sending encoded data bits even if the decoding process is not supervised, e.g. when the decoder is an autonomous device. Our solution has two interesting features: it might be optimal not to use all channel resources; the informational content impacts the encoding process, since utility functions capture preferences on source symbols.

==> Data1_0.5_0.7_0.9_0.6_0.1.dat <==
1e-05,0.55101
0.00101,0.55201
0.00201,0.55201
0.00301,0.55301
0.00401,0.55301
0.00501,0.55301
0.00601,0.55301
0.00701,0.55401
0.00801,0.55401
0.00901,0.55401
0.01001,0.55501
0.01101,0.55501
0.01201,0.55501
0.01301,0.55501
0.01401,0.55601
0.01501,0.55601
0.01601,0.55601
0.01701,0.55701
0.01801,0.55701
0.01901,0.55701
0.02001,0.55701
0.02101,0.55801
0.02201,0.55801
0.02301,0.55801
0.02401,0.55801
0.02501,0.55901
0.02601,0.55901
0.02701,0.55901
0.02801,0.55901
0.02901,0.55901
0.03001,0.56001
0.03101,0.56001
0.03201,0.56001
0.03301,0.56001
0.03401,0.56101
0.03501,0.56101
0.03601,0.56101
0.03701,0.56101
0.03801,0.56201
0.03901,0.56201
0.04001,0.56201
0.04101,0.56201
0.04201,0.56301
0.04301,0.56301
0.04401,0.56301
0.04501,0.56301
0.04601,0.56401
0.04701,0.56401
0.04801,0.56401
0.04901,0.56401
0.05001,0.56401
0.05101,0.56501
0.05201,0.56501
0.05301,0.56501
0.05401,0.56501
0.05501,0.56601
0.05601,0.56601
0.05701,0.56601
0.05801,0.56601
0.05901,0.56701
0.06001,0.56701
0.06101,0.56701
0.06201,0.56701
0.06301,0.56801
0.06401,0.56801
0.06501,0.56801
0.06601,0.56801
0.06701,0.56901
0.06801,0.56901
0.06901,0.56901
0.07001,0.56901
0.07101,0.57001
0.07201,0.57001
0.07301,0.57001
0.07401,0.57001
0.07501,0.57101
0.07601,0.57101
0.07701,0.57101
0.07801,0.57101
0.07901,0.57201
0.08001,0.57201
0.08101,0.57201
0.08201,0.57201
0.08301,0.57301
0.08401,0.57301
0.08501,0.57301
0.08601,0.57301
0.08701,0.57401
0.08801,0.57401
0.08901,0.57401
0.09001,0.57401
0.09101,0.57501
0.09201,0.57501
0.09301,0.57501
0.09401,0.57501
0.09501,0.57601
0.09601,0.57601
0.09701,0.57601
0.09801,0.57601
0.09901,0.57701
0.10001,0.57701
0.10101,0.57701
0.10201,0.57701
0.10301,0.57801
0.10401,0.57801
0.10501,0.57801
0.10601,0.57801
0.10701,0.57901
0.10801,0.57901
0.10901,0.57901
0.11001,0.58001
0.11101,0.58001
0.11201,0.58001
0.11301,0.58001
0.11401,0.58101
0.11501,0.58101
0.11601,0.58101
0.11701,0.58201
0.11801,0.58201
0.11901,0.58201
0.12001,0.58201
0.12101,0.58301
0.12201,0.58301
0.12301,0.58301
0.12401,0.58301
0.12501,0.58401
0.12601,0.58401
0.12701,0.58401
0.12801,0.58501
0.12901,0.58501
0.13001,0.58501
0.13101,0.58601
0.13201,0.58601
0.13301,0.58601
0.13401,0.58601
0.13501,0.58701
0.13601,0.58701
0.13701,0.58701
0.13801,0.58801
0.13901,0.58801
0.14001,0.58801
0.14101,0.58901
0.14201,0.58901
0.14301,0.58901
0.14401,0.58901
0.14501,0.59001
0.14601,0.59001
0.14701,0.59001
0.14801,0.59101
0.14901,0.59101
0.15001,0.59101
0.15101,0.59201
0.15201,0.59201
0.15301,0.59201
0.15401,0.59301
0.15501,0.59301
0.15601,0.59301
0.15701,0.59401
0.15801,0.59401
0.15901,0.59401
0.16001,0.59501
0.16101,0.59501
0.16201,0.59501
0.16301,0.59601
0.16401,0.59601
0.16501,0.59601
0.16601,0.59701
0.16701,0.59701
0.16801,0.59701
0.16901,0.59801
0.17001,0.59801
0.17101,0.59801
0.17201,0.59901
0.17301,0.59901
0.17401,0.60001
0.17501,0.60001
0.17601,0.60001
0.17701,0.60101
0.17801,0.60101
0.17901,0.60101
0.18001,0.60201
0.18101,0.60201
0.18201,0.60201
0.18301,0.60301
0.18401,0.60301
0.18501,0.60401
0.18601,0.60401
0.18701,0.60401
0.18801,0.60501
0.18901,0.60501
0.19001,0.60601
0.19101,0.60601
0.19201,0.60601
0.19301,0.60701
0.19401,0.60701
0.19501,0.60801
0.19601,0.60801
0.19701,0.60801
0.19801,0.60901
0.19901,0.60901
0.20001,0.61001
0.20101,0.61001
0.20201,0.61001
0.20301,0.61101
0.20401,0.61101
0.20501,0.61201
0.20601,0.61201
0.20701,0.61301
0.20801,0.61301
0.20901,0.61301
0.21001,0.61401
0.21101,0.61401
0.21201,0.61501
0.21301,0.61501
0.21401,0.61601
0.21501,0.61601
0.21601,0.61701
0.21701,0.61701
0.21801,0.61701
0.21901,0.61801
0.22001,0.61801
0.22101,0.61901
0.22201,0.61901
0.22301,0.62001
0.22401,0.62001
0.22501,0.62101
0.22601,0.62101
0.22701,0.62201
0.22801,0.62201
0.22901,0.62301
0.23001,0.62301
0.23101,0.62401
0.23201,0.62401
0.23301,0.62501
0.23401,0.62501
0.23501,0.62601
0.23601,0.62601
0.23701,0.62701
0.23801,0.62701
0.23901,0.62801
0.24001,0.62801
0.24101,0.62901
0.24201,0.63001
0.24301,0.63001
0.24401,0.63101
0.24501,0.63101
0.24601,0.63201
0.24701,0.63201
0.24801,0.63301
0.24901,0.63301
0.25001,0.63401
0.25101,0.63501
0.25201,0.63501
0.25301,0.63601
0.25401,0.63601
0.25501,0.63701
0.25601,0.63801
0.25701,0.63801
0.25801,0.63901
0.25901,0.63901
0.26001,0.64001
0.26101,0.64101
0.26201,0.64101
0.26301,0.64201
0.26401,0.64201
0.26501,0.64301
0.26601,0.64401
0.26701,0.64401
0.26801,0.64501
0.26901,0.64601
0.27001,0.64601
0.27101,0.64701
0.27201,0.64801
0.27301,0.64801
0.27401,0.64901
0.27501,0.65001
0.27601,0.65001
0.27701,0.65101
0.27801,0.65201
0.27901,0.65301
0.28001,0.65301
0.28101,0.65401
0.28201,0.65501
0.28301,0.65601
0.28401,0.65601
0.28501,0.65701
0.28601,0.65801
0.28701,0.65901
0.28801,0.65901
0.28901,0.66001
0.29001,0.66101
0.29101,0.66201
0.29201,0.66201
0.29301,0.66301
0.29401,0.66401
0.29501,0.66501
0.29601,0.66601
0.29701,0.66701
0.29801,0.66701
0.29901,0.66801
0.30001,0.66901
0.30101,0.67001
0.30201,0.67101
0.30301,0.67201
0.30401,0.67301
0.30501,0.67401
0.30601,0.67401
0.30701,0.67501
0.30801,0.67601
0.30901,0.67701
0.31001,0.67801
0.31101,0.67901
0.31201,0.68001
0.31301,0.68101
0.31401,0.68201
0.31501,0.68301
0.31601,0.68401
0.31701,0.68501
0.31801,0.68601
0.31901,0.68701
0.32001,0.68801
0.32101,0.68901
0.32201,0.69001
0.32301,0.69101
0.32401,0.69201
0.32501,0.69301
0.32601,0.69401
0.32701,0.69601
0.32801,0.69701
0.32901,0.69801
0.33001,0.69901
0.33101,0.70001
0.33201,0.70101
0.33301,0.70201
0.33401,0.70401
0.33501,0.70501
0.33601,0.70601
0.33701,0.70701
0.33801,0.70901
0.33901,0.71001
0.34001,0.71101
0.34101,0.71201
0.34201,0.71401
0.34301,0.71501
0.34401,0.71601
0.34501,0.71801
0.34601,0.71901
0.34701,0.72001
0.34801,0.72201
0.34901,0.72301
0.35001,0.72501
0.35101,0.72601
0.35201,0.72801
0.35301,0.72901
0.35401,0.73101
0.35501,0.73201
0.35601,0.73401
0.35701,0.73501
0.35801,0.73701
0.35901,0.73801
0.36001,0.74001
0.36101,0.74201
0.36201,0.74301
0.36301,0.74501
0.36401,0.74701
0.36501,0.74801
0.36601,0.75001
0.36701,0.75201
0.36801,0.75401
0.36901,0.75501
0.37001,0.75701
0.37101,0.75901
0.37201,0.76101
0.37301,0.76301
0.37401,0.76501
0.37501,0.76701
0.37601,0.76901
0.37701,0.77101
0.37801,0.77301
0.37901,0.77501
0.38001,0.77701
0.38101,0.77901
0.38201,0.78101
0.38301,0.78301
0.38401,0.78501
0.38501,0.78701
0.38601,0.79001
0.38701,0.79201
0.38801,0.79401
0.38901,0.79701
0.39001,0.79901
0.39101,0.80101
0.39201,0.80401
0.39301,0.80601
0.39401,0.80901
0.39501,0.81101
0.39601,0.81401
0.39701,0.81701
0.39801,0.81901
0.39901,0.82201
0.40001,0.82501
0.40101,0.82801
0.40201,0.83001
0.40301,0.83301
0.40401,0.83601
0.40501,0.83901
0.40601,0.84201
0.40701,0.84501
0.40801,0.84801
0.40901,0.85101
0.41001,0.85401
0.41101,0.85801
0.41201,0.86101
0.41301,0.86401
0.41401,0.86701
0.41501,0.87101
0.41601,0.87401
0.41701,0.87801
0.41801,0.88101
0.41901,0.88501
0.42001,0.88901
0.42101,0.89201
0.42201,0.89601
0.42301,0.90001
0.42401,0.90301
0.42501,0.90701
0.42601,0.91101
0.42701,0.91501
0.42801,0.91901
0.42901,0.92301
0.43001,0.92701
0.43101,0.93101
0.43201,0.93501
0.43301,0.94001
0.43401,0.94401
0.43501,0.94801
0.43601,0.95201
0.43701,0.95601
0.43801,0.96101
0.43901,0.96501
0.44001,0.96901
0.44101,0.97301
0.44201,0.97701
0.44301,0.98101
0.44401,0.98501
0.44501,0.98901
0.44601,0.99201
0.44701,0.99601
0.44801,0.99801
0.44901,0.99901
0.45001,0.99901
0.45101,0.99901
0.45201,0.99901
0.45301,0.99901
0.45401,0.99901
0.45501,0.99901
0.45601,0.99901
0.45701,0.99901
0.45801,0.99901
0.45901,0.99901
0.46001,0.99901
0.46101,0.99901
0.46201,0.99901
0.46301,0.99901
0.46401,0.99901
0.46501,0.99901
0.46601,0.99901
0.46701,0.99901
0.46801,0.99901
0.46901,0.99901
0.47001,0.99901
0.47101,0.99901
0.47201,0.99901
0.47301,0.99901
0.47401,0.99901
0.47501,0.99901
0.47601,0.99901
0.47701,0.99901
0.47801,0.99901
0.47901,0.99901
0.48001,0.99901
0.48101,0.99901
0.48201,0.99901
0.48301,0.99901
0.48401,0.99901
0.48501,0.99901
0.48601,0.99901
0.48701,0.99901
0.48801,0.99901
0.48901,0.99901
0.49001,0.99901
0.49101,0.99901
0.49201,0.99901
0.49301,0.99901
0.49401,0.99901
0.49501,0.99901
0.49601,0.99901
0.49701,0.99901
0.49801,0.99901
0.49901,0.99901


==> Data2_0.5_0.7_0.9_0.6_0.1.dat <==
0.49901,0.99901
0.50001,1e-05
0.50101,1e-05
0.50201,1e-05
0.50301,1e-05
0.50401,1e-05
0.50501,1e-05
0.50601,1e-05
0.50701,1e-05
0.50801,1e-05
0.50901,1e-05
0.51001,1e-05
0.51101,1e-05
0.51201,1e-05
0.51301,1e-05
0.51401,1e-05
0.51501,1e-05
0.51601,1e-05
0.51701,1e-05
0.51801,1e-05
0.51901,1e-05
0.52001,1e-05
0.52101,1e-05
0.52201,1e-05
0.52301,1e-05
0.52401,1e-05
0.52501,1e-05
0.52601,1e-05
0.52701,1e-05
0.52801,1e-05
0.52901,1e-05
0.53001,1e-05
0.53101,1e-05
0.53201,1e-05
0.53301,1e-05
0.53401,1e-05
0.53501,1e-05
0.53601,1e-05
0.53701,1e-05
0.53801,1e-05
0.53901,1e-05
0.54001,1e-05
0.54101,1e-05
0.54201,1e-05
0.54301,1e-05
0.54401,1e-05
0.54501,1e-05
0.54601,1e-05
0.54701,1e-05
0.54801,1e-05
0.54901,1e-05
0.55001,1e-05
0.55101,1e-05
0.55201,0.00201
0.55301,0.00401
0.55401,0.00801
0.55501,0.01101
0.55601,0.01501
0.55701,0.01901
0.55801,0.02301
0.55901,0.02701
0.56001,0.03101
0.56101,0.03501
0.56201,0.03901
0.56301,0.04401
0.56401,0.04801
0.56501,0.05201
0.56601,0.05601
0.56701,0.06001
0.56801,0.06501
0.56901,0.06901
0.57001,0.07301
0.57101,0.07701
0.57201,0.08101
0.57301,0.08501
0.57401,0.08901
0.57501,0.09301
0.57601,0.09701
0.57701,0.10001
0.57801,0.10401
0.57901,0.10801
0.58001,0.11201
0.58101,0.11501
0.58201,0.11901
0.58301,0.12201
0.58401,0.12601
0.58501,0.12901
0.58601,0.13301
0.58701,0.13601
0.58801,0.13901
0.58901,0.14201
0.59001,0.14601
0.59101,0.14901
0.59201,0.15201
0.59301,0.15501
0.59401,0.15801
0.59501,0.16101
0.59601,0.16401
0.59701,0.16701
0.59801,0.17001
0.59901,0.17301
0.60001,0.17501
0.60101,0.17801
0.60201,0.18101
0.60301,0.18301
0.60401,0.18601
0.60501,0.18901
0.60601,0.19101
0.60701,0.19401
0.60801,0.19601
0.60901,0.19901
0.61001,0.20101
0.61101,0.20301
0.61201,0.20601
0.61301,0.20801
0.61401,0.21001
0.61501,0.21301
0.61601,0.21501
0.61701,0.21701
0.61801,0.21901
0.61901,0.22101
0.62001,0.22301
0.62101,0.22501
0.62201,0.22701
0.62301,0.22901
0.62401,0.23101
0.62501,0.23301
0.62601,0.23501
0.62701,0.23701
0.62801,0.23901
0.62901,0.24101
0.63001,0.24301
0.63101,0.24501
0.63201,0.24601
0.63301,0.24801
0.63401,0.25001
0.63501,0.25201
0.63601,0.25301
0.63701,0.25501
0.63801,0.25701
0.63901,0.25801
0.64001,0.26001
0.64101,0.26201
0.64201,0.26301
0.64301,0.26501
0.64401,0.26601
0.64501,0.26801
0.64601,0.26901
0.64701,0.27101
0.64801,0.27201
0.64901,0.27401
0.65001,0.27501
0.65101,0.27701
0.65201,0.27801
0.65301,0.28001
0.65401,0.28101
0.65501,0.28201
0.65601,0.28401
0.65701,0.28501
0.65801,0.28601
0.65901,0.28801
0.66001,0.28901
0.66101,0.29001
0.66201,0.29101
0.66301,0.29301
0.66401,0.29401
0.66501,0.29501
0.66601,0.29601
0.66701,0.29801
0.66801,0.29901
0.66901,0.30001
0.67001,0.30101
0.67101,0.30201
0.67201,0.30301
0.67301,0.30401
0.67401,0.30601
0.67501,0.30701
0.67601,0.30801
0.67701,0.30901
0.67801,0.31001
0.67901,0.31101
0.68001,0.31201
0.68101,0.31301
0.68201,0.31401
0.68301,0.31501
0.68401,0.31601
0.68501,0.31701
0.68601,0.31801
0.68701,0.31901
0.68801,0.32001
0.68901,0.32101
0.69001,0.32201
0.69101,0.32301
0.69201,0.32401
0.69301,0.32501
0.69401,0.32601
0.69501,0.32601
0.69601,0.32701
0.69701,0.32801
0.69801,0.32901
0.69901,0.33001
0.70001,0.33101
0.70101,0.33201
0.70201,0.33301
0.70301,0.33301
0.70401,0.33401
0.70501,0.33501
0.70601,0.33601
0.70701,0.33701
0.70801,0.33801
0.70901,0.33801
0.71001,0.33901
0.71101,0.34001
0.71201,0.34101
0.71301,0.34101
0.71401,0.34201
0.71501,0.34301
0.71601,0.34401
0.71701,0.34401
0.71801,0.34501
0.71901,0.34601
0.72001,0.34701
0.72101,0.34701
0.72201,0.34801
0.72301,0.34901
0.72401,0.35001
0.72501,0.35001
0.72601,0.35101
0.72701,0.35201
0.72801,0.35201
0.72901,0.35301
0.73001,0.35401
0.73101,0.35401
0.73201,0.35501
0.73301,0.35601
0.73401,0.35601
0.73501,0.35701
0.73601,0.35801
0.73701,0.35801
0.73801,0.35901
0.73901,0.35901
0.74001,0.36001
0.74101,0.36101
0.74201,0.36101
0.74301,0.36201
0.74401,0.36201
0.74501,0.36301
0.74601,0.36401
0.74701,0.36401
0.74801,0.36501
0.74901,0.36501
0.75001,0.36601
0.75101,0.36701
0.75201,0.36701
0.75301,0.36801
0.75401,0.36801
0.75501,0.36901
0.75601,0.36901
0.75701,0.37001
0.75801,0.37001
0.75901,0.37101
0.76001,0.37201
0.76101,0.37201
0.76201,0.37301
0.76301,0.37301
0.76401,0.37401
0.76501,0.37401
0.76601,0.37501
0.76701,0.37501
0.76801,0.37601
0.76901,0.37601
0.77001,0.37701
0.77101,0.37701
0.77201,0.37801
0.77301,0.37801
0.77401,0.37901
0.77501,0.37901
0.77601,0.38001
0.77701,0.38001
0.77801,0.38101
0.77901,0.38101
0.78001,0.38201
0.78101,0.38201
0.78201,0.38201
0.78301,0.38301
0.78401,0.38301
0.78501,0.38401
0.78601,0.38401
0.78701,0.38501
0.78801,0.38501
0.78901,0.38601
0.79001,0.38601
0.79101,0.38701
0.79201,0.38701
0.79301,0.38701
0.79401,0.38801
0.79501,0.38801
0.79601,0.38901
0.79701,0.38901
0.79801,0.39001
0.79901,0.39001
0.80001,0.39001
0.80101,0.39101
0.80201,0.39101
0.80301,0.39201
0.80401,0.39201
0.80501,0.39201
0.80601,0.39301
0.80701,0.39301
0.80801,0.39401
0.80901,0.39401
0.81001,0.39401
0.81101,0.39501
0.81201,0.39501
0.81301,0.39601
0.81401,0.39601
0.81501,0.39601
0.81601,0.39701
0.81701,0.39701
0.81801,0.39801
0.81901,0.39801
0.82001,0.39801
0.82101,0.39901
0.82201,0.39901
0.82301,0.39901
0.82401,0.40001
0.82501,0.40001
0.82601,0.40001
0.82701,0.40101
0.82801,0.40101
0.82901,0.40201
0.83001,0.40201
0.83101,0.40201
0.83201,0.40301
0.83301,0.40301
0.83401,0.40301
0.83501,0.40401
0.83601,0.40401
0.83701,0.40401
0.83801,0.40501
0.83901,0.40501
0.84001,0.40501
0.84101,0.40601
0.84201,0.40601
0.84301,0.40601
0.84401,0.40701
0.84501,0.40701
0.84601,0.40701
0.84701,0.40801
0.84801,0.40801
0.84901,0.40801
0.85001,0.40901
0.85101,0.40901
0.85201,0.40901
0.85301,0.41001
0.85401,0.41001
0.85501,0.41001
0.85601,0.41101
0.85701,0.41101
0.85801,0.41101
0.85901,0.41101
0.86001,0.41201
0.86101,0.41201
0.86201,0.41201
0.86301,0.41301
0.86401,0.41301
0.86501,0.41301
0.86601,0.41401
0.86701,0.41401
0.86801,0.41401
0.86901,0.41401
0.87001,0.41501
0.87101,0.41501
0.87201,0.41501
0.87301,0.41601
0.87401,0.41601
0.87501,0.41601
0.87601,0.41601
0.87701,0.41701
0.87801,0.41701
0.87901,0.41701
0.88001,0.41801
0.88101,0.41801
0.88201,0.41801
0.88301,0.41801
0.88401,0.41901
0.88501,0.41901
0.88601,0.41901
0.88701,0.42001
0.88801,0.42001
0.88901,0.42001
0.89001,0.42001
0.89101,0.42101
0.89201,0.42101
0.89301,0.42101
0.89401,0.42101
0.89501,0.42201
0.89601,0.42201
0.89701,0.42201
0.89801,0.42301
0.89901,0.42301
0.90001,0.42301
0.90101,0.42301
0.90201,0.42401
0.90301,0.42401
0.90401,0.42401
0.90501,0.42401
0.90601,0.42501
0.90701,0.42501
0.90801,0.42501
0.90901,0.42501
0.91001,0.42601
0.91101,0.42601
0.91201,0.42601
0.91301,0.42601
0.91401,0.42701
0.91501,0.42701
0.91601,0.42701
0.91701,0.42701
0.91801,0.42801
0.91901,0.42801
0.92001,0.42801
0.92101,0.42801
0.92201,0.42901
0.92301,0.42901
0.92401,0.42901
0.92501,0.42901
0.92601,0.43001
0.92701,0.43001
0.92801,0.43001
0.92901,0.43001
0.93001,0.43101
0.93101,0.43101
0.93201,0.43101
0.93301,0.43101
0.93401,0.43201
0.93501,0.43201
0.93601,0.43201
0.93701,0.43201
0.93801,0.43301
0.93901,0.43301
0.94001,0.43301
0.94101,0.43301
0.94201,0.43401
0.94301,0.43401
0.94401,0.43401
0.94501,0.43401
0.94601,0.43501
0.94701,0.43501
0.94801,0.43501
0.94901,0.43501
0.95001,0.43501
0.95101,0.43601
0.95201,0.43601
0.95301,0.43601
0.95401,0.43601
0.95501,0.43701
0.95601,0.43701
0.95701,0.43701
0.95801,0.43701
0.95901,0.43801
0.96001,0.43801
0.96101,0.43801
0.96201,0.43801
0.96301,0.43901
0.96401,0.43901
0.96501,0.43901
0.96601,0.43901
0.96701,0.44001
0.96801,0.44001
0.96901,0.44001
0.97001,0.44001
0.97101,0.44001
0.97201,0.44101
0.97301,0.44101
0.97401,0.44101
0.97501,0.44101
0.97601,0.44201
0.97701,0.44201
0.97801,0.44201
0.97901,0.44201
0.98001,0.44301
0.98101,0.44301
0.98201,0.44301
0.98301,0.44301
0.98401,0.44401
0.98501,0.44401
0.98601,0.44401
0.98701,0.44501
0.98801,0.44501
0.98901,0.44501
0.99001,0.44501
0.99101,0.44601
0.99201,0.44601
0.99301,0.44601
0.99401,0.44601
0.99501,0.44701
0.99601,0.44701
0.99701,0.44701
0.99801,0.44801
0.99901,0.44801


==> DataSide1_0.5_0.7_0.9_0.6_0.1.dat <==
1e-05,0.57201
0.00101,0.57201
0.00201,0.57301
0.00301,0.57401
0.00401,0.57401
0.00501,0.57501
0.00601,0.57501
0.00701,0.57601
0.00801,0.57601
0.00901,0.57701
0.01001,0.57701
0.01101,0.57801
0.01201,0.57801
0.01301,0.57901
0.01401,0.57901
0.01501,0.58001
0.01601,0.58001
0.01701,0.58101
0.01801,0.58101
0.01901,0.58201
0.02001,0.58201
0.02101,0.58201
0.02201,0.58301
0.02301,0.58301
0.02401,0.58401
0.02501,0.58401
0.02601,0.58501
0.02701,0.58501
0.02801,0.58501
0.02901,0.58601
0.03001,0.58601
0.03101,0.58701
0.03201,0.58701
0.03301,0.58801
0.03401,0.58801
0.03501,0.58801
0.03601,0.58901
0.03701,0.58901
0.03801,0.59001
0.03901,0.59001
0.04001,0.59001
0.04101,0.59101
0.04201,0.59101
0.04301,0.59201
0.04401,0.59201
0.04501,0.59201
0.04601,0.59301
0.04701,0.59301
0.04801,0.59401
0.04901,0.59401
0.05001,0.59401
0.05101,0.59501
0.05201,0.59501
0.05301,0.59601
0.05401,0.59601
0.05501,0.59701
0.05601,0.59701
0.05701,0.59701
0.05801,0.59801
0.05901,0.59801
0.06001,0.59901
0.06101,0.59901
0.06201,0.59901
0.06301,0.60001
0.06401,0.60001
0.06501,0.60101
0.06601,0.60101
0.06701,0.60101
0.06801,0.60201
0.06901,0.60201
0.07001,0.60301
0.07101,0.60301
0.07201,0.60401
0.07301,0.60401
0.07401,0.60401
0.07501,0.60501
0.07601,0.60501
0.07701,0.60601
0.07801,0.60601
0.07901,0.60701
0.08001,0.60701
0.08101,0.60701
0.08201,0.60801
0.08301,0.60801
0.08401,0.60901
0.08501,0.60901
0.08601,0.61001
0.08701,0.61001
0.08801,0.61001
0.08901,0.61101
0.09001,0.61101
0.09101,0.61201
0.09201,0.61201
0.09301,0.61301
0.09401,0.61301
0.09501,0.61301
0.09601,0.61401
0.09701,0.61401
0.09801,0.61501
0.09901,0.61501
0.10001,0.61601
0.10101,0.61601
0.10201,0.61701
0.10301,0.61701
0.10401,0.61701
0.10501,0.61801
0.10601,0.61801
0.10701,0.61901
0.10801,0.61901
0.10901,0.62001
0.11001,0.62001
0.11101,0.62101
0.11201,0.62101
0.11301,0.62201
0.11401,0.62201
0.11501,0.62301
0.11601,0.62301
0.11701,0.62301
0.11801,0.62401
0.11901,0.62401
0.12001,0.62501
0.12101,0.62501
0.12201,0.62601
0.12301,0.62601
0.12401,0.62701
0.12501,0.62701
0.12601,0.62801
0.12701,0.62801
0.12801,0.62901
0.12901,0.62901
0.13001,0.63001
0.13101,0.63001
0.13201,0.63101
0.13301,0.63101
0.13401,0.63201
0.13501,0.63201
0.13601,0.63301
0.13701,0.63301
0.13801,0.63401
0.13901,0.63401
0.14001,0.63501
0.14101,0.63501
0.14201,0.63601
0.14301,0.63601
0.14401,0.63701
0.14501,0.63701
0.14601,0.63801
0.14701,0.63801
0.14801,0.63901
0.14901,0.64001
0.15001,0.64001
0.15101,0.64101
0.15201,0.64101
0.15301,0.64201
0.15401,0.64201
0.15501,0.64301
0.15601,0.64301
0.15701,0.64401
0.15801,0.64401
0.15901,0.64501
0.16001,0.64601
0.16101,0.64601
0.16201,0.64701
0.16301,0.64701
0.16401,0.64801
0.16501,0.64801
0.16601,0.64901
0.16701,0.65001
0.16801,0.65001
0.16901,0.65101
0.17001,0.65101
0.17101,0.65201
0.17201,0.65201
0.17301,0.65301
0.17401,0.65401
0.17501,0.65401
0.17601,0.65501
0.17701,0.65501
0.17801,0.65601
0.17901,0.65701
0.18001,0.65701
0.18101,0.65801
0.18201,0.65801
0.18301,0.65901
0.18401,0.66001
0.18501,0.66001
0.18601,0.66101
0.18701,0.66201
0.18801,0.66201
0.18901,0.66301
0.19001,0.66401
0.19101,0.66401
0.19201,0.66501
0.19301,0.66601
0.19401,0.66601
0.19501,0.66701
0.19601,0.66801
0.19701,0.66801
0.19801,0.66901
0.19901,0.67001
0.20001,0.67001
0.20101,0.67101
0.20201,0.67201
0.20301,0.67201
0.20401,0.67301
0.20501,0.67401
0.20601,0.67401
0.20701,0.67501
0.20801,0.67601
0.20901,0.67601
0.21001,0.67701
0.21101,0.67801
0.21201,0.67901
0.21301,0.67901
0.21401,0.68001
0.21501,0.68101
0.21601,0.68201
0.21701,0.68201
0.21801,0.68301
0.21901,0.68401
0.22001,0.68501
0.22101,0.68501
0.22201,0.68601
0.22301,0.68701
0.22401,0.68801
0.22501,0.68801
0.22601,0.68901
0.22701,0.69001
0.22801,0.69101
0.22901,0.69201
0.23001,0.69201
0.23101,0.69301
0.23201,0.69401
0.23301,0.69501
0.23401,0.69601
0.23501,0.69701
0.23601,0.69701
0.23701,0.69801
0.23801,0.69901
0.23901,0.70001
0.24001,0.70101
0.24101,0.70201
0.24201,0.70201
0.24301,0.70301
0.24401,0.70401
0.24501,0.70501
0.24601,0.70601
0.24701,0.70701
0.24801,0.70801
0.24901,0.70901
0.25001,0.71001
0.25101,0.71101
0.25201,0.71101
0.25301,0.71201
0.25401,0.71301
0.25501,0.71401
0.25601,0.71501
0.25701,0.71601
0.25801,0.71701
0.25901,0.71801
0.26001,0.71901
0.26101,0.72001
0.26201,0.72101
0.26301,0.72201
0.26401,0.72301
0.26501,0.72401
0.26601,0.72501
0.26701,0.72601
0.26801,0.72701
0.26901,0.72801
0.27001,0.72901
0.27101,0.73001
0.27201,0.73101
0.27301,0.73201
0.27401,0.73301
0.27501,0.73401
0.27601,0.73601
0.27701,0.73701
0.27801,0.73801
0.27901,0.73901
0.28001,0.74001
0.28101,0.74101
0.28201,0.74201
0.28301,0.74301
0.28401,0.74501
0.28501,0.74601
0.28601,0.74701
0.28701,0.74801
0.28801,0.74901
0.28901,0.75001
0.29001,0.75201
0.29101,0.75301
0.29201,0.75401
0.29301,0.75501
0.29401,0.75601
0.29501,0.75801
0.29601,0.75901
0.29701,0.76001
0.29801,0.76201
0.29901,0.76301
0.30001,0.76401
0.30101,0.76501
0.30201,0.76701
0.30301,0.76801
0.30401,0.76901
0.30501,0.77101
0.30601,0.77201
0.30701,0.77301
0.30801,0.77501
0.30901,0.77601
0.31001,0.77801
0.31101,0.77901
0.31201,0.78001
0.31301,0.78201
0.31401,0.78301
0.31501,0.78501
0.31601,0.78601
0.31701,0.78801
0.31801,0.78901
0.31901,0.79101
0.32001,0.79201
0.32101,0.79401
0.32201,0.79501
0.32301,0.79701
0.32401,0.79801
0.32501,0.80001
0.32601,0.80101
0.32701,0.80301
0.32801,0.80401
0.32901,0.80601
0.33001,0.80801
0.33101,0.80901
0.33201,0.81101
0.33301,0.81301
0.33401,0.81401
0.33501,0.81601
0.33601,0.81801
0.33701,0.81901
0.33801,0.82101
0.33901,0.82301
0.34001,0.82501
0.34101,0.82601
0.34201,0.82801
0.34301,0.83001
0.34401,0.83201
0.34501,0.83401
0.34601,0.83601
0.34701,0.83701
0.34801,0.83901
0.34901,0.84101
0.35001,0.84301
0.35101,0.84501
0.35201,0.84701
0.35301,0.84901
0.35401,0.85101
0.35501,0.85301
0.35601,0.85501
0.35701,0.85701
0.35801,0.85901
0.35901,0.86101
0.36001,0.86301
0.36101,0.86501
0.36201,0.86701
0.36301,0.86901
0.36401,0.87101
0.36501,0.87301
0.36601,0.87501
0.36701,0.87701
0.36801,0.88001
0.36901,0.88201
0.37001,0.88401
0.37101,0.88601
0.37201,0.88801
0.37301,0.89101
0.37401,0.89301
0.37501,0.89501
0.37601,0.89701
0.37701,0.90001
0.37801,0.90201
0.37901,0.90401
0.38001,0.90601
0.38101,0.90901
0.38201,0.91101
0.38301,0.91301
0.38401,0.91601
0.38501,0.91801
0.38601,0.92101
0.38701,0.92301
0.38801,0.92501
0.38901,0.92801
0.39001,0.93001
0.39101,0.93301
0.39201,0.93501
0.39301,0.93701
0.39401,0.94001
0.39501,0.94201
0.39601,0.94501
0.39701,0.94701
0.39801,0.94901
0.39901,0.95201
0.40001,0.95401
0.40101,0.95701
0.40201,0.95901
0.40301,0.96101
0.40401,0.96401
0.40501,0.96601
0.40601,0.96801
0.40701,0.97101
0.40801,0.97301
0.40901,0.97501
0.41001,0.97801
0.41101,0.98001
0.41201,0.98201
0.41301,0.98401
0.41401,0.98601
0.41501,0.98801
0.41601,0.99001
0.41701,0.99201
0.41801,0.99401
0.41901,0.99501
0.42001,0.99701
0.42101,0.99801
0.42201,0.99901
0.42301,0.99901
0.42401,0.99901
0.42501,0.99901
0.42601,0.99901
0.42701,0.99901
0.42801,0.99901
0.42901,0.99901
0.43001,0.99901
0.43101,0.99901
0.43201,0.99901
0.43301,0.99901
0.43401,0.99901
0.43501,0.99901
0.43601,0.99901
0.43701,0.99901
0.43801,0.99901
0.43901,0.99901
0.44001,0.99901
0.44101,0.99901
0.44201,0.99901
0.44301,0.99901
0.44401,0.99901
0.44501,0.99901
0.44601,0.99901
0.44701,0.99901
0.44801,0.99901
0.44901,0.99901
0.45001,0.99901
0.45101,0.99901
0.45201,0.99901
0.45301,0.99901
0.45401,0.99901
0.45501,0.99901
0.45601,0.99901
0.45701,0.99901
0.45801,0.99901
0.45901,0.99901
0.46001,0.99901
0.46101,0.99901
0.46201,0.99901
0.46301,0.99901
0.46401,0.99901
0.46501,0.99901
0.46601,0.99901
0.46701,0.99901
0.46801,0.99901
0.46901,0.99901
0.47001,0.99901
0.47101,0.99901
0.47201,0.99901
0.47301,0.99901
0.47401,0.99901
0.47501,0.99901
0.47601,0.99901
0.47701,0.99901
0.47801,0.99901
0.47901,0.99901
0.48001,0.99901
0.48101,0.99901
0.48201,0.99901
0.48301,0.99901
0.48401,0.99901
0.48501,0.99901
0.48601,0.99901
0.48701,0.99901
0.48801,0.99901
0.48901,0.99901
0.49001,0.99901
0.49101,0.99901
0.49201,0.99901
0.49301,0.99901
0.49401,0.99901
0.49501,0.99901
0.49601,0.99901
0.49701,0.99901
0.49801,0.99901
0.49901,0.99901


==> DataSide2_0.5_0.7_0.9_0.6_0.1.dat <==
0.49901,0.99901
0.50001,1e-05
0.50101,1e-05
0.50201,1e-05
0.50301,1e-05
0.50401,1e-05
0.50501,1e-05
0.50601,1e-05
0.50701,1e-05
0.50801,1e-05
0.50901,1e-05
0.51001,1e-05
0.51101,1e-05
0.51201,1e-05
0.51301,1e-05
0.51401,1e-05
0.51501,1e-05
0.51601,1e-05
0.51701,1e-05
0.51801,1e-05
0.51901,1e-05
0.52001,1e-05
0.52101,1e-05
0.52201,1e-05
0.52301,1e-05
0.52401,1e-05
0.52501,1e-05
0.52601,1e-05
0.52701,1e-05
0.52801,1e-05
0.52901,1e-05
0.53001,1e-05
0.53101,1e-05
0.53201,1e-05
0.53301,1e-05
0.53401,1e-05
0.53501,1e-05
0.53601,1e-05
0.53701,1e-05
0.53801,1e-05
0.53901,1e-05
0.54001,1e-05
0.54101,1e-05
0.54201,1e-05
0.54301,1e-05
0.54401,1e-05
0.54501,1e-05
0.54601,1e-05
0.54701,1e-05
0.54801,1e-05
0.54901,1e-05
0.55001,1e-05
0.55101,1e-05
0.55201,1e-05
0.55301,1e-05
0.55401,1e-05
0.55501,1e-05
0.55601,1e-05
0.55701,1e-05
0.55801,1e-05
0.55901,1e-05
0.56001,1e-05
0.56101,1e-05
0.56201,1e-05
0.56301,1e-05
0.56401,1e-05
0.56501,1e-05
0.56601,1e-05
0.56701,1e-05
0.56801,1e-05
0.56901,1e-05
0.57001,1e-05
0.57101,1e-05
0.57201,0.00101
0.57301,0.00201
0.57401,0.00401
0.57501,0.00501
0.57601,0.00701
0.57701,0.00901
0.57801,0.01101
0.57901,0.01301
0.58001,0.01601
0.58101,0.01801
0.58201,0.02001
0.58301,0.02201
0.58401,0.02501
0.58501,0.02701
0.58601,0.02901
0.58701,0.03201
0.58801,0.03401
0.58901,0.03701
0.59001,0.03901
0.59101,0.04101
0.59201,0.04401
0.59301,0.04601
0.59401,0.04901
0.59501,0.05101
0.59601,0.05401
0.59701,0.05601
0.59801,0.05901
0.59901,0.06101
0.60001,0.06301
0.60101,0.06601
0.60201,0.06801
0.60301,0.07101
0.60401,0.07301
0.60501,0.07501
0.60601,0.07801
0.60701,0.08001
0.60801,0.08201
0.60901,0.08501
0.61001,0.08701
0.61101,0.08901
0.61201,0.09201
0.61301,0.09401
0.61401,0.09601
0.61501,0.09901
0.61601,0.10101
0.61701,0.10301
0.61801,0.10501
0.61901,0.10701
0.62001,0.11001
0.62101,0.11201
0.62201,0.11401
0.62301,0.11601
0.62401,0.11801
0.62501,0.12001
0.62601,0.12201
0.62701,0.12401
0.62801,0.12601
0.62901,0.12801
0.63001,0.13001
0.63101,0.13301
0.63201,0.13501
0.63301,0.13601
0.63401,0.13801
0.63501,0.14001
0.63601,0.14201
0.63701,0.14401
0.63801,0.14601
0.63901,0.14801
0.64001,0.15001
0.64101,0.15201
0.64201,0.15401
0.64301,0.15501
0.64401,0.15701
0.64501,0.15901
0.64601,0.16101
0.64701,0.16301
0.64801,0.16401
0.64901,0.16601
0.65001,0.16801
0.65101,0.17001
0.65201,0.17101
0.65301,0.17301
0.65401,0.17501
0.65501,0.17601
0.65601,0.17801
0.65701,0.18001
0.65801,0.18101
0.65901,0.18301
0.66001,0.18401
0.66101,0.18601
0.66201,0.18801
0.66301,0.18901
0.66401,0.19101
0.66501,0.19201
0.66601,0.19401
0.66701,0.19501
0.66801,0.19701
0.66901,0.19801
0.67001,0.20001
0.67101,0.20101
0.67201,0.20301
0.67301,0.20401
0.67401,0.20501
0.67501,0.20701
0.67601,0.20801
0.67701,0.21001
0.67801,0.21101
0.67901,0.21201
0.68001,0.21401
0.68101,0.21501
0.68201,0.21701
0.68301,0.21801
0.68401,0.21901
0.68501,0.22101
0.68601,0.22201
0.68701,0.22301
0.68801,0.22401
0.68901,0.22601
0.69001,0.22701
0.69101,0.22801
0.69201,0.22901
0.69301,0.23101
0.69401,0.23201
0.69501,0.23301
0.69601,0.23401
0.69701,0.23601
0.69801,0.23701
0.69901,0.23801
0.70001,0.23901
0.70101,0.24001
0.70201,0.24101
0.70301,0.24301
0.70401,0.24401
0.70501,0.24501
0.70601,0.24601
0.70701,0.24701
0.70801,0.24801
0.70901,0.24901
0.71001,0.25001
0.71101,0.25101
0.71201,0.25301
0.71301,0.25401
0.71401,0.25501
0.71501,0.25601
0.71601,0.25701
0.71701,0.25801
0.71801,0.25901
0.71901,0.26001
0.72001,0.26101
0.72101,0.26201
0.72201,0.26301
0.72301,0.26401
0.72401,0.26501
0.72501,0.26601
0.72601,0.26701
0.72701,0.26801
0.72801,0.26901
0.72901,0.27001
0.73001,0.27101
0.73101,0.27201
0.73201,0.27301
0.73301,0.27401
0.73401,0.27501
0.73501,0.27501
0.73601,0.27601
0.73701,0.27701
0.73801,0.27801
0.73901,0.27901
0.74001,0.28001
0.74101,0.28101
0.74201,0.28201
0.74301,0.28301
0.74401,0.28401
0.74501,0.28401
0.74601,0.28501
0.74701,0.28601
0.74801,0.28701
0.74901,0.28801
0.75001,0.28901
0.75101,0.29001
0.75201,0.29001
0.75301,0.29101
0.75401,0.29201
0.75501,0.29301
0.75601,0.29401
0.75701,0.29401
0.75801,0.29501
0.75901,0.29601
0.76001,0.29701
0.76101,0.29801
0.76201,0.29801
0.76301,0.29901
0.76401,0.30001
0.76501,0.30101
0.76601,0.30101
0.76701,0.30201
0.76801,0.30301
0.76901,0.30401
0.77001,0.30401
0.77101,0.30501
0.77201,0.30601
0.77301,0.30701
0.77401,0.30701
0.77501,0.30801
0.77601,0.30901
0.77701,0.31001
0.77801,0.31001
0.77901,0.31101
0.78001,0.31201
0.78101,0.31201
0.78201,0.31301
0.78301,0.31401
0.78401,0.31501
0.78501,0.31501
0.78601,0.31601
0.78701,0.31701
0.78801,0.31701
0.78901,0.31801
0.79001,0.31901
0.79101,0.31901
0.79201,0.32001
0.79301,0.32101
0.79401,0.32101
0.79501,0.32201
0.79601,0.32301
0.79701,0.32301
0.79801,0.32401
0.79901,0.32501
0.80001,0.32501
0.80101,0.32601
0.80201,0.32601
0.80301,0.32701
0.80401,0.32801
0.80501,0.32801
0.80601,0.32901
0.80701,0.33001
0.80801,0.33001
0.80901,0.33101
0.81001,0.33101
0.81101,0.33201
0.81201,0.33301
0.81301,0.33301
0.81401,0.33401
0.81501,0.33401
0.81601,0.33501
0.81701,0.33601
0.81801,0.33601
0.81901,0.33701
0.82001,0.33701
0.82101,0.33801
0.82201,0.33801
0.82301,0.33901
0.82401,0.34001
0.82501,0.34001
0.82601,0.34101
0.82701,0.34101
0.82801,0.34201
0.82901,0.34201
0.83001,0.34301
0.83101,0.34401
0.83201,0.34401
0.83301,0.34501
0.83401,0.34501
0.83501,0.34601
0.83601,0.34601
0.83701,0.34701
0.83801,0.34701
0.83901,0.34801
0.84001,0.34801
0.84101,0.34901
0.84201,0.34901
0.84301,0.35001
0.84401,0.35101
0.84501,0.35101
0.84601,0.35201
0.84701,0.35201
0.84801,0.35301
0.84901,0.35301
0.85001,0.35401
0.85101,0.35401
0.85201,0.35501
0.85301,0.35501
0.85401,0.35601
0.85501,0.35601
0.85601,0.35701
0.85701,0.35701
0.85801,0.35801
0.85901,0.35801
0.86001,0.35901
0.86101,0.35901
0.86201,0.36001
0.86301,0.36001
0.86401,0.36101
0.86501,0.36101
0.86601,0.36201
0.86701,0.36201
0.86801,0.36301
0.86901,0.36301
0.87001,0.36301
0.87101,0.36401
0.87201,0.36401
0.87301,0.36501
0.87401,0.36501
0.87501,0.36601
0.87601,0.36601
0.87701,0.36701
0.87801,0.36701
0.87901,0.36801
0.88001,0.36801
0.88101,0.36901
0.88201,0.36901
0.88301,0.37001
0.88401,0.37001
0.88501,0.37001
0.88601,0.37101
0.88701,0.37101
0.88801,0.37201
0.88901,0.37201
0.89001,0.37301
0.89101,0.37301
0.89201,0.37401
0.89301,0.37401
0.89401,0.37501
0.89501,0.37501
0.89601,0.37501
0.89701,0.37601
0.89801,0.37601
0.89901,0.37701
0.90001,0.37701
0.90101,0.37801
0.90201,0.37801
0.90301,0.37801
0.90401,0.37901
0.90501,0.37901
0.90601,0.38001
0.90701,0.38001
0.90801,0.38101
0.90901,0.38101
0.91001,0.38201
0.91101,0.38201
0.91201,0.38201
0.91301,0.38301
0.91401,0.38301
0.91501,0.38401
0.91601,0.38401
0.91701,0.38401
0.91801,0.38501
0.91901,0.38501
0.92001,0.38601
0.92101,0.38601
0.92201,0.38701
0.92301,0.38701
0.92401,0.38701
0.92501,0.38801
0.92601,0.38801
0.92701,0.38901
0.92801,0.38901
0.92901,0.39001
0.93001,0.39001
0.93101,0.39001
0.93201,0.39101
0.93301,0.39101
0.93401,0.39201
0.93501,0.39201
0.93601,0.39201
0.93701,0.39301
0.93801,0.39301
0.93901,0.39401
0.94001,0.39401
0.94101,0.39501
0.94201,0.39501
0.94301,0.39501
0.94401,0.39601
0.94501,0.39601
0.94601,0.39701
0.94701,0.39701
0.94801,0.39701
0.94901,0.39801
0.95001,0.39801
0.95101,0.39901
0.95201,0.39901
0.95301,0.39901
0.95401,0.40001
0.95501,0.40001
0.95601,0.40101
0.95701,0.40101
0.95801,0.40201
0.95901,0.40201
0.96001,0.40201
0.96101,0.40301
0.96201,0.40301
0.96301,0.40401
0.96401,0.40401
0.96501,0.40501
0.96601,0.40501
0.96701,0.40501
0.96801,0.40601
0.96901,0.40601
0.97001,0.40701
0.97101,0.40701
0.97201,0.40801
0.97301,0.40801
0.97401,0.40801
0.97501,0.40901
0.97601,0.40901
0.97701,0.41001
0.97801,0.41001
0.97901,0.41101
0.98001,0.41101
0.98101,0.41201
0.98201,0.41201
0.98301,0.41301
0.98401,0.41301
0.98501,0.41301
0.98601,0.41401
0.98701,0.41401
0.98801,0.41501
0.98901,0.41501
0.99001,0.41601
0.99101,0.41701
0.99201,0.41701
0.99301,0.41801
0.99401,0.41801
0.99501,0.41901
0.99601,0.41901
0.99701,0.42001
0.99801,0.42101
0.99901,0.42101

